Radiation instability of a relativistic electron beam into a split-cavity resonator

The radiation instability in a split-cavity asymmetric resonator is considered for the relativistic case. The space charge of an electron beam is taken into account. In the small-signal approximation, the energy loss by particles passing through the resonator and the modulation of beam current are investigated. Based on analytical and numerical calculations, it is shown that the symmetric configuration of a split-cavity resonator provides the highest rate of instability growth. It is shown that the beam modulation and the efficiency of energy transfer from particles to electromagnetic field decrease with the increase in the initial electron energy. The increase in beam density has a positive effect on the radiation instability growth. It is important to take into account the obtained results when developing generators of electromagnetic radiation and systems for modulating the beam current based on a split-cavity resonator.

==> pic/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat
